Mask-Induced Displacement in Audio XAI via Logit Trajectory Decomposition

Perturbation-based XAI methods for audio classifiers often estimate feature importance by masking spectrogram regions and crediting output changes to the retained signal. Yet they typically assume the fill (the mask replacement) is negligible. We propose logit-space trajectory decomposition to examine this assumption. An on-axis component captures output along a line connecting the fully filled (occluded) spectrogram to the fully retained original; an off-axis component captures perpendicular displacement. We evaluate across three fills, three audio classifiers, and 1,100 AudioSet clips. We demonstrate that no fill is acoustically neutral under full occlusion: Zero fill activates silence and Gaussian Noise fill activates broadband noise. Under partial masking, 41-77% of output displacement is off-axis, with the direction of the residual stable across mask retention fraction and specific to each model-fill combination. Attribution methods are unevenly exposed to off-axis displacement through their sampling and weighting strategies, revealing apparatus-dependence. Where the off-axis residual is stable and low-dimensional, its structure affords mitigation.

==> data/off_axis_summary.csv <==
model,fill,pr_mean,pr_min,pr_max,n_bins,n_median,n_min,n_max,mean_cos,min_cos,ev_frac_pct,top_class
ast_wrapper,gaussian_noise,15.13,9.51,18.16,18,490154.0,15386,1339681,0.8699,0.2505,20.0,Sidetone
ast_wrapper,mean,13.37,6.3,16.18,18,490154.0,15386,1339681,0.9372,0.7568,23.5,Busy signal
ast_wrapper,zero,19.14,14.79,20.57,18,490154.0,15386,1339681,0.9461,0.7439,18.5,Snake
panns_no_specaug,gaussian_noise,16.03,14.64,19.89,18,459382.0,9891,1407819,0.9046,0.5174,18.5,Mechanical fan
panns_no_specaug,mean,19.56,15.52,26.72,18,459382.0,9891,1407819,0.8583,0.2041,15.3,"Dental drill, dentist's drill"
panns_no_specaug,zero,8.39,7.14,10.57,18,459382.0,9891,1407819,0.9535,0.6843,32.1,Squeal
panns_specaug_trained,gaussian_noise,21.2,17.34,26.31,18,459382.0,9891,1407819,0.6079,0.02,13.1,Mouse
panns_specaug_trained,mean,16.75,12.55,21.1,18,459382.0,9891,1407819,0.8246,0.2798,16.7,Mains hum
panns_specaug_trained,zero,17.62,1.84,26.75,18,459382.0,9891,1407819,0.7134,0.2404,21.6,Plop


==> data/proj_d_ast_wrapper.csv <==
bin_centre,d_zero,d_mean,d_gauss
0.025,33.77082,26.345312,23.47548
0.075,31.96849,26.376299,25.106636
0.125,31.330269,26.608501,26.340992
0.175,29.232534,25.6884,26.167961
0.225,27.756315,25.085318,26.023018
0.275,26.108526,24.167633,25.505001
0.325,24.498627,23.332045,24.94033
0.375,22.882004,22.450447,24.25337
0.425,21.392895,21.551619,23.596746
0.475,20.036068,20.73912,22.859034
0.525,18.768646,19.912937,22.133722
0.575,17.504103,19.057625,21.362694
0.625,16.200777,18.11826,20.445948
0.675,15.068781,17.296715,19.59836
0.725,14.008385,16.37024,18.600727
0.775,12.59418,15.17778,17.229303
0.825,11.560937,14.110322,16.10527
0.875,10.504589,12.656025,14.242132
0.925,8.634295,10.082365,11.585093
0.975,6.624511,5.625066,7.725196


==> data/proj_d_panns_no_specaug.csv <==
bin_centre,d_zero,d_mean,d_gauss
0.075,40.645706,18.239502,22.266697
0.125,43.832756,21.632505,27.639645
0.175,45.332726,24.470787,31.422047
0.225,46.365677,25.751526,32.95844
0.275,48.12872,27.303465,34.598515
0.325,48.795322,28.197935,35.49787
0.375,48.524227,28.87925,35.80715
0.425,49.196545,29.575077,35.789085
0.475,49.421204,29.984238,35.27225
0.525,49.39449,30.13437,34.576435
0.575,48.965828,30.076502,33.432972
0.625,46.988792,29.465097,31.709883
0.675,46.541748,28.815613,29.712114
0.725,44.8644,27.522617,27.655416
0.775,40.147938,25.305084,24.17495
0.825,39.19495,24.049753,21.685171
0.875,33.202473,20.533318,17.951744
0.925,23.15241,16.357887,12.339159


==> data/proj_d_panns_specaug_trained.csv <==
bin_centre,d_zero,d_mean,d_gauss
0.075,3.384119,16.486267,17.406841
0.125,6.657118,21.80314,21.789742
0.175,8.964553,25.322426,24.670197
0.225,12.260612,27.11258,26.171108
0.275,14.963476,28.891945,27.392872
0.325,17.2254,30.05195,28.1898
0.375,20.00218,30.538996,28.380163
0.425,21.66369,30.78605,28.39102
0.475,23.047531,30.647314,27.976389
0.525,24.370628,29.98276,27.21126
0.575,24.797401,28.965336,26.119864
0.625,24.08291,27.649584,24.790106
0.675,22.963097,25.78013,23.075867
0.725,21.311111,24.002728,21.169067
0.775,18.970007,21.423685,18.525019
0.825,17.159689,18.919096,16.297243
0.875,15.177074,15.995909,13.13977
0.925,10.521097,11.734342,9.564816


==> data/proj_d_ratio.csv <==
model,fill,d_norm_mean,d_perp_frac_mean
panns_no_specaug,Zero,52.39,0.767
panns_no_specaug,Mean,55.38,0.751
panns_no_specaug,Gaussian noise,64.19,0.734
panns_specaug_trained,Zero,49.4,0.756
panns_specaug_trained,Mean,51.57,0.723
panns_specaug_trained,Gaussian noise,49.51,0.667
ast_wrapper,Zero,54.7,0.406
ast_wrapper,Mean,47.74,0.498
ast_wrapper,Gaussian noise,51.69,0.532


==> data/proj_dist.csv <==
bin_centre,n,bin_width
0.025,3297,0.05
0.07500000000000001,121989,0.05
0.125,412125,0.05
0.17500000000000002,1104495,0.05
0.225,2403513,0.05
0.275,4312476,0.05
0.32500000000000007,6452229,0.05
0.375,9600864,0.05
0.42500000000000004,11140563,0.05
0.475,12525303,0.05
0.525,12251652,0.05
0.5750000000000001,11618628,0.05
0.625,8799693,0.05
0.675,6109341,0.05
0.7250000000000001,4137735,0.05
0.775,2459562,0.05
0.8250000000000001,1078119,0.05
0.875,313215,0.05
0.925,105504,0.05
0.9750000000000001,3297,0.05


==> data/proj_t_ast_wrapper.csv <==
bin_centre,t_mean_zero,tgt_zero,t_mean_mean,tgt_mean,t_mean_gauss,tgt_gauss
0.025,0.470034,0.064897,0.283636,0.363186,0.174358,0.52143
0.075,0.502812,0.240532,0.373274,0.439609,0.267534,0.519161
0.125,0.571851,0.387119,0.448299,0.541313,0.33869,0.617784
0.175,0.647906,0.524835,0.510132,0.619393,0.405109,0.721868
0.225,0.694511,0.606023,0.553787,0.673867,0.452934,0.775098
0.275,0.737096,0.677675,0.589922,0.718321,0.493364,0.821649
0.325,0.775038,0.735246,0.624118,0.755768,0.532972,0.858314
0.375,0.809124,0.782168,0.652234,0.786705,0.567902,0.89074
0.425,0.839662,0.821843,0.679923,0.814521,0.601045,0.91779
0.475,0.863818,0.853171,0.701681,0.835844,0.62932,0.938189
0.525,0.884918,0.879003,0.723909,0.856342,0.656781,0.958517
0.575,0.904637,0.903429,0.745528,0.874017,0.684789,0.976227
0.625,0.923243,0.923628,0.766562,0.890594,0.713007,1.001234
0.675,0.937682,0.939042,0.785775,0.904053,0.738937,1.01063
0.725,0.949927,0.951956,0.806067,0.917347,0.766667,1.026369
0.775,0.964552,0.967447,0.828237,0.932054,0.798988,1.043264
0.825,0.97376,0.973176,0.850845,0.944104,0.828886,1.043977
0.875,0.981594,0.981032,0.876853,0.956688,0.86776,1.071737
0.925,0.991537,0.994786,0.914357,0.977082,0.907166,1.106625
0.975,1.008884,0.991698,0.975031,0.9994,0.957019,1.127374


==> data/proj_t_panns_no_specaug.csv <==
bin_centre,t_mean_zero,tgt_zero,t_mean_mean,tgt_mean,t_mean_gauss,tgt_gauss
0.075,0.489373,-0.210406,0.098803,0.108325,0.071993,0.171921
0.125,0.523248,-0.216358,0.134711,0.106282,0.0893,0.195427
0.175,0.565224,-0.164721,0.197771,0.160732,0.157041,0.292538
0.225,0.594435,-0.124992,0.230051,0.192859,0.203364,0.353598
0.275,0.624527,-0.122561,0.275119,0.229502,0.250959,0.410761
0.325,0.648229,-0.093306,0.310301,0.259942,0.299926,0.471303
0.375,0.666712,-0.045985,0.346065,0.302351,0.35231,0.531255
0.425,0.690252,-0.019297,0.384223,0.336606,0.40257,0.584009
0.475,0.714875,0.019693,0.421921,0.382069,0.456258,0.638025
0.525,0.738015,0.062692,0.460229,0.428635,0.507419,0.689806
0.575,0.763111,0.117702,0.500386,0.476721,0.55891,0.739546
0.625,0.783904,0.21981,0.540758,0.536676,0.615228,0.786844
0.675,0.81496,0.271737,0.587817,0.594069,0.669373,0.831498
0.725,0.847962,0.36152,0.634034,0.663276,0.717144,0.871983
0.775,0.878984,0.53253,0.690177,0.740848,0.78081,0.913259
0.825,0.910024,0.552895,0.744644,0.773399,0.82474,0.935056
0.875,0.927939,0.71061,0.795879,0.845997,0.871819,0.963023
0.925,0.961801,0.875564,0.87063,0.901597,0.937288,0.983439


==> data/proj_t_panns_specaug_trained.csv <==
bin_centre,t_mean_zero,tgt_zero,t_mean_mean,tgt_mean,t_mean_gauss,tgt_gauss
0.075,0.008686,0.001834,0.093201,0.150226,0.134472,0.201884
0.125,0.019952,0.015624,0.131855,0.170302,0.177535,0.224952
0.175,0.046518,0.050921,0.194951,0.260412,0.258519,0.332223
0.225,0.075386,0.102003,0.239037,0.327541,0.313251,0.417107
0.275,0.117499,0.15266,0.290102,0.391716,0.369032,0.479833
0.325,0.165163,0.216678,0.333114,0.446804,0.42122,0.54391
0.375,0.22884,0.301082,0.380996,0.510341,0.473132,0.612096
0.425,0.283047,0.373092,0.426076,0.564885,0.52152,0.666042
0.475,0.350921,0.452804,0.473386,0.619695,0.571821,0.717827
0.525,0.427381,0.542308,0.522804,0.678476,0.620895,0.765584
0.575,0.50713,0.627686,0.574025,0.734152,0.668418,0.805536
0.625,0.589253,0.70656,0.623445,0.783929,0.715706,0.842862
0.675,0.665618,0.769286,0.677265,0.832241,0.762696,0.871941
0.725,0.720766,0.81452,0.721561,0.869886,0.80441,0.899517
0.775,0.784474,0.861891,0.773916,0.908,0.851286,0.929262
0.825,0.829294,0.889202,0.818714,0.934354,0.885607,0.943758
0.875,0.881684,0.91948,0.856966,0.959151,0.920818,0.964308
0.925,0.92844,0.960741,0.920539,0.97389,0.95728,0.988162

